String-net models for pivotal bicategories

We develop a string-net construction of a modular functor whose algebraic input is a pivotal bicategory; this extends the standard construction based on a spherical fusion category. An essential ingredient in our construction is a graphical calculus for pivotal bicategories, which we express in terms of a category of colored corollas. The globalization of this calculus to oriented surfaces yields the bicategorical string-net spaces as colimits. We show that every rigid separable Frobenius functor between strictly pivotal bicategories induces linear maps between the corresponding bicategorical string-net spaces that are compatible with the mapping class group actions and with sewing. Our results are inspired by and have applications to the description of correlators in two-dimensional conformal field theories.

==> figures/GC0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 2) {};
		\node [style=none] (1) at (0, -2) {};
		\node [style=none] (2) at (0, -2.5) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=vt-bl-di] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/GC1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 2) {};
		\node [style=none] (1) at (0, -2) {};
		\node [style=none] (2) at (0, -2.5) {$X^{\vee}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=vt-bl-di] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/GC17.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -2) {};
		\node [style=none] (6) at (0, -2.5) {$A$};
		\node [style=none] (12) at (0, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=vt-lgr-di] (0.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/GC27.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 2) {};
		\node [style=none] (1) at (0, -2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=vt-lgr] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/GC33.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6) at (-1, 0) {$A$};
		\node [style=unit] (7) at (0, -1) {};
		\node [style=counit] (8) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=vt-lgr-di] (7) to (8);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/GC34.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 2) {};
		\node [style=none] (1) at (0, -2) {};
		\node [style=none] (2) at (0, -2.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=vt-pu] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/GC35.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 2) {};
		\node [style=none] (1) at (0, -2) {};
		\node [style=none] (2) at (0, -2.5) {$i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=vt-bl-di] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/LM15.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=counit] (2) at (0, 0.5) {};
		\node [style=none] (4) at (0, -1.5) {};
		\node [style=none] (6) at (0, -2) {$A$};
		\node [style=none] (7) at (0, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=vt-lgr-di, in=-90, out=90, looseness=0.75] (4.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/LM4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (15) at (0, 2.5) {};
		\node [style=none] (16) at (0, -2.5) {};
		\node [style=none] (18) at (0, -3) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=vt-bl-di] (16.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

